SQL2Circuits: Estimating Cardinalities, Execution Times, and Costs for SQL Queries with Quantum Natural Language Processing

Recent advances in quantum computing have led to progress in exploring quantum applications across diverse fields, including databases and data management. This work presents a quantum machine learning model that tackles the challenge of estimating metrics, such as cardinalities, execution times, and costs, for SQL queries in relational databases. Precise estimations are crucial for the query optimizer to optimize query processing in relational databases efficiently. Our proposed quantum machine learning model consists of a novel query encoding mechanism, which maps SQL queries into high-dimensional Hilbert spaces using grammatical representations of the queries. The encoding mechanism translates SQL queries into parameterized quantum circuits, forming the core of the quantum machine learning model. The parameters in this model are tuned using standard quantum machine learning techniques. This encoding was first developed in quantum natural language processing (QNLP), and this work demonstrates its natural application in database optimization. Because the encoding mechanism is mathematically robust, the quantum machine learning model is also explainable, allowing us to draw a one-to-one correspondence between the elements in SQL queries and the model's parameters. The method is also scalable because it consists of multiple circuits, and we train and evaluate the model with hundreds of queries. Compared to previous research, our model achieves high accuracy, supporting the results obtained in the original QNLP research. We extend the previous QNLP work by adding 4-class and 8-class classification tasks and comparing the cardinality estimation results with those from state-of-the-art databases. We theoretically analyze the quantum machine learning model by calculating its expressibility and entangling capabilities.

==> results/data/expressibility_2.csv <==
bin,fidelity,bins_x,P_harr_hist
0.000000000000000000e+00,5.839524517087649885e-02,1.333333333333333419e-02,3.946903703703696920e-02
1.333333333333333419e-02,3.491827637444267635e-02,2.666666666666666838e-02,3.841659259259255776e-02
2.666666666666666838e-02,3.313521545319454698e-02,4.000000000000000083e-02,3.737837037037061716e-02
4.000000000000000083e-02,2.793462109955413553e-02,5.333333333333333676e-02,3.635437037037025920e-02
5.333333333333333676e-02,2.793462109955413553e-02,6.666666666666666574e-02,3.534459259259248309e-02
6.666666666666666574e-02,2.808320950965814689e-02,8.000000000000000167e-02,3.434903703703706679e-02
8.000000000000000167e-02,2.511144130757791970e-02,9.333333333333333759e-02,3.336770370370389927e-02
9.333333333333333759e-02,2.986627043090628320e-02,1.066666666666666735e-01,3.240059259259253643e-02
1.066666666666666735e-01,2.659732540861803329e-02,1.200000000000000094e-01,3.144770370370364443e-02
1.199999999999999956e-01,2.496285289747390834e-02,1.333333333333333315e-01,3.050903703703689018e-02
1.333333333333333315e-01,2.763744427934611281e-02,1.466666666666666674e-01,2.958459259259282881e-02
1.466666666666666674e-01,2.912332838038622640e-02,1.600000000000000033e-01,2.867437037037035008e-02
1.600000000000000033e-01,2.511144130757791970e-02,1.733333333333333393e-01,2.777837037037023116e-02
1.733333333333333393e-01,3.031203566121831727e-02,1.866666666666666752e-01,2.689659259259258306e-02
1.866666666666666752e-01,2.897473997028221504e-02,2.000000000000000111e-01,2.602903703703696170e-02
2.000000000000000111e-01,2.555720653788995378e-02,2.133333333333333470e-01,2.517570370370392219e-02
2.133333333333333470e-01,2.748885586924215696e-02,2.266666666666666829e-01,2.433659259259252083e-02
2.266666666666666552e-01,3.358098068350656717e-02,2.399999999999999911e-01,2.351170370370364582e-02
2.399999999999999911e-01,3.060921248142633999e-02,2.533333333333332993e-01,2.270103703703718612e-02
2.533333333333333548e-01,3.090638930163436271e-02,2.666666666666666630e-01,2.190459259259236457e-02
2.666666666666666630e-01,2.570579494799396514e-02,2.799999999999999711e-01,2.112237037037051346e-02
2.800000000000000266e-01,2.778603268945012417e-02,2.933333333333333348e-01,2.035437037037035601e-02
2.933333333333333348e-01,2.466567607726588562e-02,3.066666666666666430e-01,1.960059259259255837e-02
3.066666666666666430e-01,2.540861812778594242e-02,3.199999999999999512e-01,1.886103703703712053e-02
3.200000000000000067e-01,2.303120356612176067e-02,3.333333333333333148e-01,1.813570370370354290e-02
3.333333333333333148e-01,1.976225854383351077e-02,3.466666666666666230e-01,1.742459259259271365e-02
3.466666666666666785e-01,2.005943536404153349e-02,3.599999999999999867e-01,1.672770370370363358e-02
3.599999999999999867e-01,1.753343239227334038e-02,3.733333333333332948e-01,1.604503703703702433e-02
3.733333333333333504e-01,1.768202080237735174e-02,3.866666666666666585e-01,1.537659259259269162e-02
3.866666666666666585e-01,1.693907875185729495e-02,3.999999999999999667e-01,1.472237037037035789e-02
4.000000000000000222e-01,1.456166419019311320e-02,4.133333333333333304e-01,1.408237037037032846e-02
4.133333333333333304e-01,1.411589895988107912e-02,4.266666666666666385e-01,1.345659259259268659e-02
4.266666666666666941e-01,1.322436849925701097e-02,4.400000000000000022e-01,1.284503703703690491e-02
4.400000000000000022e-01,1.411589895988107912e-02,4.533333333333333104e-01,1.224770370370378836e-02
4.533333333333333104e-01,1.307578008915299961e-02,4.666666666666666186e-01,1.166459259259255976e-02
4.666666666666666741e-01,1.010401188707277242e-02,4.799999999999999822e-01,1.109570370370369097e-02
4.799999999999999822e-01,8.469539375928647473e-03,4.933333333333332904e-01,1.054103703703709871e-02
4.933333333333333459e-01,9.509658246656726988e-03,5.066666666666667096e-01,1.000059259259257483e-02
5.066666666666667096e-01,6.835066864784522522e-03,5.200000000000000178e-01,9.474370370370355232e-03
5.200000000000000178e-01,6.686478454680511163e-03,5.333333333333333259e-01,8.962370370370342787e-03
5.333333333333333259e-01,7.132243684992545241e-03,5.466666666666666341e-01,8.464592592592579123e-03
5.466666666666666341e-01,3.714710252600283980e-03,5.599999999999999423e-01,7.981037037037091997e-03
5.600000000000000533e-01,4.903417533432374853e-03,5.733333333333333615e-01,7.511703703703687118e-03
5.733333333333333615e-01,5.646359583952431649e-03,5.866666666666666696e-01,7.056592592592572655e-03
5.866666666666666696e-01,4.011887072808306698e-03,5.999999999999999778e-01,6.615703703703693095e-03
5.999999999999999778e-01,3.714710252600283980e-03,6.133333333333332860e-01,6.189037037037027622e-03
6.133333333333332860e-01,2.971768202080227184e-03,6.266666666666665941e-01,5.776592592592631747e-03
6.266666666666667052e-01,3.268945022288249902e-03,6.400000000000000133e-01,5.378370370370359754e-03
6.400000000000000133e-01,2.674591381872204465e-03,6.533333333333333215e-01,4.994370370370364298e-03
6.533333333333333215e-01,2.377414561664181747e-03,6.666666666666666297e-01,4.624592592592582929e-03
6.666666666666666297e-01,2.674591381872204465e-03,6.799999999999999378e-01,4.269037037037064219e-03
6.800000000000000488e-01,1.931649331352147669e-03,6.933333333333333570e-01,3.927703703703693677e-03
6.933333333333333570e-01,1.783060921248136310e-03,7.066666666666666652e-01,3.600592592592585794e-03
7.066666666666666652e-01,2.080237741456159029e-03,7.199999999999999734e-01,3.287703703703698938e-03
7.199999999999999734e-01,1.188707280832090873e-03,7.333333333333332815e-01,2.989037037037033107e-03
7.333333333333332815e-01,2.228826151560170388e-03,7.466666666666665897e-01,2.704592592592609118e-03
7.466666666666667007e-01,1.783060921248136310e-03,7.600000000000000089e-01,2.434370370370366257e-03
7.600000000000000089e-01,1.188707280832090873e-03,7.733333333333333171e-01,2.178370370370365239e-03
7.733333333333333171e-01,1.485884101040113592e-03,7.866666666666666252e-01,1.936592592592590450e-03
7.866666666666666252e-01,5.943536404160454367e-04,7.999999999999999334e-01,1.709037037037047096e-03
8.000000000000000444e-01,1.337295690936102233e-03,8.133333333333333526e-01,1.495703703703700482e-03
8.133333333333333526e-01,7.429420505200567959e-04,8.266666666666666607e-01,1.296592592592590507e-03
8.266666666666666607e-01,1.040118870728079514e-03,8.399999999999999689e-01,1.111703703703701557e-03
8.399999999999999689e-01,1.485884101040113592e-04,8.533333333333332771e-01,9.410370370370431739e-04
8.533333333333333881e-01,7.429420505200567959e-04,8.666666666666666963e-01,7.845925925925906382e-04
8.666666666666666963e-01,4.457652303120340775e-04,8.800000000000000044e-01,6.423703703703688862e-04
8.800000000000000044e-01,4.457652303120340775e-04,8.933333333333333126e-01,5.143703703703694612e-04
8.933333333333333126e-01,5.943536404160454367e-04,9.066666666666666208e-01,4.005925925925920379e-04
9.066666666666666208e-01,1.485884101040113592e-04,9.199999999999999289e-01,3.010370370370390016e-04
9.200000000000000400e-01,8.915304606240681551e-04,9.333333333333333481e-01,2.157037037037031423e-04
9.333333333333333481e-01,4.457652303120340775e-04,9.466666666666666563e-01,1.445925925925922934e-04
9.466666666666666563e-01,0.000000000000000000e+00,9.599999999999999645e-01,8.770370370370360888e-05
9.599999999999999645e-01,1.485884101040113592e-04,9.733333333333332726e-01,4.503703703703731910e-05
9.733333333333333837e-01,0.000000000000000000e+00,9.866666666666666918e-01,1.659259259259249572e-05


==> results/data/expressibility_3.csv <==
bin,fidelity,bins_x,P_harr_hist
0.000000000000000000e+00,9.717682020802347054e-02,1.333333333333333419e-02,8.968186560025037668e-02
1.333333333333333419e-02,5.616641901931630765e-02,2.666666666666666838e-02,8.269775334403262068e-02
2.666666666666666838e-02,5.542347696879623697e-02,4.000000000000000083e-02,7.617290294755718616e-02
4.000000000000000083e-02,5.304606240713205523e-02,5.333333333333333676e-02,7.008282938809518026e-02
5.333333333333333676e-02,5.111441307577990756e-02,6.666666666666666574e-02,6.440404003236455122e-02
6.666666666666666574e-02,5.869242199108448688e-02,8.000000000000000167e-02,5.911400745121986322e-02
8.000000000000000167e-02,5.141158989598793028e-02,9.333333333333333759e-02,5.419114261192670146e-02
9.333333333333333759e-02,5.572065378900425969e-02,1.066666666666666735e-01,4.961476844800111197e-02
1.066666666666666735e-01,6.002971768202064462e-02,1.200000000000000094e-01,4.536509380663239499e-02
1.199999999999999956e-01,6.775631500742917979e-02,1.333333333333333315e-01,4.142318777366937876e-02
1.333333333333333315e-01,5.497771173848420290e-02,1.466666666666666674e-01,3.777095437618704921e-02
1.466666666666666674e-01,4.888558692421973717e-02,1.600000000000000033e-01,3.439110766262365448e-02
1.600000000000000033e-01,4.338781575037131688e-02,1.733333333333333393e-01,3.126714716049494580e-02
1.733333333333333393e-01,3.878157503714696475e-02,1.866666666666666752e-01,2.838333371167717223e-02
1.866666666666666752e-01,3.164933135215441951e-02,2.000000000000000111e-01,2.572466568526773911e-02
2.000000000000000111e-01,2.867756315007419232e-02,2.133333333333333470e-01,2.327685556801800670e-02
2.133333333333333470e-01,2.481426448736989698e-02,2.266666666666666829e-01,2.102630693233889514e-02
2.266666666666666552e-01,2.585438335809797650e-02,2.399999999999999911e-01,1.896009178188315381e-02
2.399999999999999911e-01,2.095096582466560164e-02,2.533333333333332993e-01,1.706592827469735618e-02
2.533333333333333548e-01,1.367013372956904504e-02,2.666666666666666630e-01,1.533215882394965701e-02
2.666666666666666630e-01,9.063893016344692910e-03,2.799999999999999711e-01,1.374772857623303424e-02
2.800000000000000266e-01,9.063893016344692910e-03,2.933333333333333348e-01,1.230216426743686864e-02
2.933333333333333348e-01,5.052005943536386212e-03,3.066666666666666430e-01,1.098555345619867119e-02
3.066666666666666430e-01,7.875185735512602037e-03,3.199999999999999512e-01,9.788524134924467268e-03
3.200000000000000067e-01,5.943536404160454367e-03,3.333333333333333148e-01,8.702224718384846125e-03
3.333333333333333148e-01,4.606240713224352135e-03,3.466666666666666230e-01,7.718304409885669293e-03
3.466666666666666785e-01,3.863298662704295339e-03,3.599999999999999867e-01,6.828893945009441302e-03
3.599999999999999867e-01,3.566121842496272620e-03,3.733333333333332948e-01,6.026586712933948431e-03
3.733333333333333504e-01,3.120356612184238543e-03,3.866666666666666585e-01,5.304420255321698474e-03
3.866666666666666585e-01,2.080237741456159029e-03,3.999999999999999667e-01,4.655858142784366493e-03
4.000000000000000222e-01,2.080237741456159029e-03,4.133333333333333304e-01,4.074772228920997552e-03
4.133333333333333304e-01,1.485884101040113592e-03,4.266666666666666385e-01,3.555425281929095599e-03
4.266666666666666941e-01,1.634472511144124951e-03,4.400000000000000022e-01,3.092453993789889138e-03
4.400000000000000022e-01,7.429420505200567959e-04,4.533333333333333104e-01,2.680852367027579397e-03
4.533333333333333104e-01,8.915304606240681551e-04,4.666666666666666186e-01,2.315955479041165860e-03
4.666666666666666741e-01,5.943536404160454367e-04,4.799999999999999822e-01,1.993423624011263912e-03
4.799999999999999822e-01,1.485884101040113592e-04,4.933333333333332904e-01,1.709226832379562300e-03
4.933333333333333459e-01,0.000000000000000000e+00,5.066666666666667096e-01,1.459629767902401003e-03
5.066666666666667096e-01,0.000000000000000000e+00,5.200000000000000178e-01,1.241177002278040162e-03
5.200000000000000178e-01,0.000000000000000000e+00,5.333333333333333259e-01,1.050678667347341652e-03
5.333333333333333259e-01,0.000000000000000000e+00,5.466666666666666341e-01,8.851964848683290671e-04
5.466666666666666341e-01,0.000000000000000000e+00,5.599999999999999423e-01,7.420301738643303446e-04
5.600000000000000533e-01,0.000000000000000000e+00,5.733333333333333615e-01,6.187042355457507414e-04
5.733333333333333615e-01,0.000000000000000000e+00,5.866666666666666696e-01,5.129551158056140647e-04
5.866666666666666696e-01,0.000000000000000000e+00,5.999999999999999778e-01,4.227187452886321199e-04
5.999999999999999778e-01,0.000000000000000000e+00,6.133333333333332860e-01,3.461184570340369946e-04
6.133333333333332860e-01,0.000000000000000000e+00,6.266666666666665941e-01,2.814532816920365353e-04
6.266666666666667052e-01,0.000000000000000000e+00,6.400000000000000133e-01,2.271866203139272754e-04
6.400000000000000133e-01,0.000000000000000000e+00,6.533333333333333215e-01,1.819352947159026549e-04
6.533333333333333215e-01,0.000000000000000000e+00,6.666666666666666297e-01,1.444589754164790109e-04
6.666666666666666297e-01,0.000000000000000000e+00,6.799999999999999378e-01,1.136499871476184852e-04
6.800000000000000488e-01,0.000000000000000000e+00,6.933333333333333570e-01,8.852349193949680776e-05
6.933333333333333570e-01,0.000000000000000000e+00,7.066666666666666652e-01,6.820804977894815661e-05
7.066666666666666652e-01,0.000000000000000000e+00,7.199999999999999734e-01,5.193655684155456826e-05
7.199999999999999734e-01,0.000000000000000000e+00,7.333333333333332815e-01,3.903756129741193679e-05
7.333333333333332815e-01,0.000000000000000000e+00,7.466666666666665897e-01,2.892695669055346530e-05
7.466666666666667007e-01,0.000000000000000000e+00,7.600000000000000089e-01,2.110005289203469660e-05
7.600000000000000089e-01,0.000000000000000000e+00,7.733333333333333171e-01,1.512402462668492749e-05
7.733333333333333171e-01,0.000000000000000000e+00,7.866666666666666252e-01,1.063073757351622122e-05
7.866666666666666252e-01,0.000000000000000000e+00,7.999999999999999334e-01,7.309952039798859303e-06
8.000000000000000444e-01,0.000000000000000000e+00,8.133333333333333526e-01,4.902904208797425736e-06
8.133333333333333526e-01,0.000000000000000000e+00,8.266666666666666607e-01,3.196264961170546330e-06
8.266666666666666607e-01,0.000000000000000000e+00,8.399999999999999689e-01,2.016476270032004912e-06
8.399999999999999689e-01,0.000000000000000000e+00,8.533333333333332771e-01,1.224465169675362084e-06
8.533333333333333881e-01,0.000000000000000000e+00,8.666666666666666963e-01,7.107352979606740208e-07
8.666666666666666963e-01,0.000000000000000000e+00,8.800000000000000044e-01,3.908360123639677914e-07
8.800000000000000044e-01,0.000000000000000000e+00,8.933333333333333126e-01,2.012090796890714743e-07
8.933333333333333126e-01,0.000000000000000000e+00,9.066666666666666208e-01,9.541293944215822540e-08
9.066666666666666208e-01,0.000000000000000000e+00,9.199999999999999289e-01,4.072454086877028892e-08
9.200000000000000400e-01,0.000000000000000000e+00,9.333333333333333481e-01,1.511875365340642867e-08
9.333333333333333481e-01,0.000000000000000000e+00,9.466666666666666563e-01,4.625352281664369470e-09
9.466666666666666563e-01,0.000000000000000000e+00,9.599999999999999645e-01,1.063574064929127467e-09
9.599999999999999645e-01,0.000000000000000000e+00,9.733333333333332726e-01,1.542508276177423359e-10
9.733333333333333837e-01,0.000000000000000000e+00,9.866666666666666918e-01,9.514256973022279579e-12


==> results/data/fidelity_execution_time_1_1_3_1_main.csv <==
bin,fidelity

0.0,0.013839285714285695

0.013333333333333334,0.013392857142857097

0.02666666666666667,0.01205357142857139

0.04,0.010491071428571391

0.05333333333333334,0.0118303571428571

0.06666666666666667,0.012499999999999963

0.08,0.009821428571428537

0.09333333333333334,0.014285714285714235

0.10666666666666667,0.008705357142857112

0.12,0.0118303571428571

0.13333333333333333,0.010937499999999975

0.14666666666666667,0.011160714285714246

0.16,0.011160714285714246

0.17333333333333334,0.011607142857142816

0.18666666666666668,0.012946428571428525

0.2,0.012499999999999956

0.21333333333333335,0.010044642857142821

0.22666666666666666,0.016517857142857084

0.24,0.011160714285714246

0.25333333333333335,0.010714285714285676

0.26666666666666666,0.013616071428571519

0.28,0.014062500000001699

0.29333333333333333,0.012946428571430135

0.30666666666666664,0.01339285714285876

0.32,0.011160714285715634

0.3333333333333333,0.015178571428573262

0.3466666666666667,0.016294642857144825

0.36,0.015401785714287575

0.37333333333333335,0.013616071428573073

0.38666666666666666,0.01741071428571639

0.4,0.013839285714287386

0.41333333333333333,0.012053571428572885

0.4266666666666667,0.015178571428573262

0.44,0.016964285714287763

0.4533333333333333,0.017857142857145014

0.4666666666666667,0.02165178571428833

0.48,0.016964285714287763

0.49333333333333335,0.014508928571427882

0.5066666666666667,0.017857142857140573

0.52,0.016294642857140773

0.5333333333333333,0.019866071428568888

0.5466666666666666,0.016071428571426516

0.56,0.014285714285712459

0.5733333333333334,0.01339285714285543

0.5866666666666667,0.013616071428569687

0.6,0.015401785714283744

0.6133333333333333,0.01651785714285503

0.6266666666666667,0.012723214285712658

0.64,0.012723214285712658

0.6533333333333333,0.014285714285712459

0.6666666666666666,0.01339285714285543

0.68,0.013839285714283944

0.6933333333333334,0.014508928571426716

0.7066666666666667,0.014285714285712459

0.72,0.009821428571427315

0.7333333333333333,0.012053571428569887

0.7466666666666667,0.014508928571426716

0.76,0.013616071428569687

0.7733333333333333,0.011160714285712858

0.7866666666666666,0.01495535714285523

0.8,0.010491071428570087

0.8133333333333334,0.013839285714283944

0.8266666666666667,0.01026785714285583

0.84,0.012276785714284144

0.8533333333333334,0.010044642857141572

0.8666666666666667,0.012276785714284144

0.88,0.010937499999998601

0.8933333333333333,0.010491071428570087

0.9066666666666666,0.012946428571426916

0.92,0.012276785714284144

0.9333333333333333,0.012723214285712658

0.9466666666666667,0.01495535714285523

0.96,0.008928571428570287

0.9733333333333334,0.010937499999998601

0.9866666666666667,0.01183035714285563



==> results/data/mw_engtanglement_execution_time_1_1_3_1_main.csv <==
id,engtangling_capability

1,0.5130669892678481

2,0.5916826059779708

4,0.5469696051272249

5,0.5796653206065445

7,0.6591179350591873

8,0.47820433009481145

10,0.5760889386226005

11,0.5984765205383897

13,0.4682617378408619

14,0.477615201592225

16,0.518664701879427

17,0.450250008934756

19,0.641035698394705

20,0.40393020226508164

22,0.5560696390582749

23,0.519051328487722

25,0.5924639785174608

26,0.4912060010748679

28,0.4978727423173364

29,0.5172734003094009

31,0.47969792294950137

32,0.5197607486162942

34,0.48632590726296004

35,0.47391498622752665

37,0.44591982352510584

38,0.5119750923556436

40,0.589727659433607

41,0.5732572029518522

43,0.5233358912321637

44,0.5753143678821723

46,0.5104796923500003

47,0.4531683772093782

49,0.48422488734659214

50,0.5582677164817663

52,0.45067879023014823

53,0.49263438867936593

55,0.5503653217287512

56,0.46548558356311176

58,0.426294002726794

59,0.5295265307348844

61,0.5410058242012701

62,0.5109727847566574

64,0.5036138662181537

65,0.5095147923237816

67,0.5442755821206635

68,0.4669795536083696

70,0.5653007321250854

71,0.4145263893987202

73,0.48106912531195895

74,0.5048168464557313

76,0.4613018980026956

77,0.5475089111845702

79,0.5589647527763518

80,0.4945994176115465

82,0.4707197076772534

83,0.5650343728814613

85,0.5842663205891574

86,0.5599348533505847

88,0.49025704434211603

89,0.5152707957432977

91,0.5934116714224023

92,0.5973061283856244

94,0.5420408013638565

95,0.5676766008878078

97,0.448477099476821

98,0.5174760440285883

100,0.45539398476180937

101,0.4717417947256621

103,0.6305628592283941

104,0.577703202289353

106,0.5706266528893805

107,0.47195874755204514

109,0.5996626853389279

110,0.5935555389518996

112,0.457838665862468

113,0.5838927483296441

115,0.5503431215863328

116,0.5343140512286275

118,0.48933865570856866

119,0.5481360963206658

121,0.48115710880716167

122,0.5569738136200033

124,0.6293016422874491

125,0.4830252297792287

127,0.49114834410075103

128,0.579976839116078

130,0.677156723272849

131,0.5374837245692474

133,0.5304096710533659

134,0.5595795368652874

136,0.5443098672370048

137,0.6150390999857667

139,0.5940509347474172

140,0.5912750546011645

142,0.5477128415341713

143,0.5415037220227255

145,0.5164253477003864

146,0.4369716158559404

148,0.4723391526120972

149,0.5335980630223431

151,0.5025058845871827

152,0.44450967517958073

154,0.5070911270614857

155,0.48586461715233353

157,0.5403180017865375

158,0.4801232483445034

160,0.5006805586887967

161,0.5552655026433746

163,0.5481532678564139

164,0.5600967341507948

166,0.47871445323028317

167,0.4974289843765261

169,0.505111249070427

170,0.5474358607254034

172,0.5177111103248195

173,0.5817517231324334

175,0.5665343664891866

176,0.42898055973896626

178,0.5126961731961213

179,0.5137864780106818

181,0.5175912195539476

182,0.5046060186460671

184,0.6087720496184301

185,0.6330830510969111

187,0.5406612419624274

188,0.48786859258124976

190,0.5124527859177249

191,0.4443243105194979

193,0.5580289972510022

194,0.531508095933242

196,0.4623769908950397

197,0.46068292833815

199,0.5000076089561853

200,0.5686883811609927

202,0.5638644280641751

203,0.5682717963345617

205,0.44474646568769777

206,0.4767169988731908

208,0.5277540227457099

209,0.514648395905595

211,0.499554970314308

212,0.5517093256098351

214,0.5006563627656702

215,0.562983656739227

217,0.4069847395808357

218,0.5043699093013123

220,0.5047962513508237

221,0.5271059995743501

223,0.5117573383288896

224,0.5038679925583417

226,0.5013767550380734

227,0.4994147188685522

229,0.5392123117083409

230,0.4805656463806384

232,0.5241229937263884

233,0.5716315658441525

235,0.48928438693794407

236,0.5263504939071826

238,0.47169249540154484

239,0.5731342422789589

241,0.40581829584521045

242,0.40878490996990957

244,0.48433184266157053

245,0.5403532887258841

247,0.48585310681678767

248,0.41782420539445997

250,0.48090593869067

251,0.5189910156821205

253,0.5492679285318884

254,0.5351500350736915

256,0.5929805771181288

257,0.4867945979014038

259,0.6373973303050829

260,0.4652855847954077

262,0.4953139598804094

263,0.46276332368945583

265,0.5552219006749265

266,0.5375924217649333

268,0.4159535184206552

269,0.4343167715502242

271,0.48311259412661756

272,0.48859364810835204

274,0.4589117746199801

275,0.5021304527606106

277,0.5521939949426262

278,0.5206803062167257

280,0.5426737855679165

281,0.5645215408027319

283,0.5255583983741674

284,0.43641254595147816

286,0.4929972329682428

287,0.491343538246249

289,0.5715284085745764

290,0.5022476578511011

292,0.5883858479659838

293,0.6132853656439907

295,0.47103007226644866

296,0.5098012996594516

298,0.4594339961398107

299,0.5175285855324702

301,0.5018606024816259

302,0.6012554959862036

304,0.5701238112393215

305,0.5056057250940131

307,0.531361892487578

308,0.4177000867247873

310,0.541449755628784

311,0.5044164081019197

313,0.49399817234962223

314,0.5304694911399042

316,0.47351534431409326

317,0.5643517588394453

319,0.5579522613138888

320,0.4662245599454522

322,0.4969366793538331

323,0.4859955890257327

325,0.4888929377087208

326,0.5279198030181951

328,0.6239689196024008

329,0.496330724610153

331,0.5568796315239881

332,0.4757907787909767

334,0.5259283419075873

335,0.5459772795337884

337,0.4818012107996584

338,0.4861905449052867

340,0.4657509680791863

341,0.48112471692697245

343,0.5589812983775644

344,0.650994993027027

346,0.5987688029997673

347,0.5966377075576237

349,0.4400604140365217

350,0.4532677790943415

352,0.48618520440155033

353,0.4413811484584569

355,0.505262380156904

356,0.48697847917967396

358,0.5170795403910613

359,0.5239986370694569

361,0.5009534732102674

362,0.48388131400381484

364,0.5156409139441153

365,0.47364317905800635

367,0.5807946028129215

368,0.5206171763713089

370,0.49498992869728936

371,0.45733079386696873

373,0.49236995782586784

374,0.5603935557657908

376,0.4734547951160975

377,0.5286735633371256

379,0.49209348595491403

380,0.5415849716539005

382,0.5247751762490372

383,0.5585789456188104

385,0.5202116300919738

386,0.45977483796231605

388,0.5370584387844255

389,0.560731593772697

391,0.4778415324801972

392,0.42047894467718194

394,0.5278372745162804

395,0.5285361393936813

397,0.44067622230308723

398,0.48970288529852324

400,0.5884609119455316

401,0.5445543562381947

403,0.4487579425128564

404,0.5471745843919537

406,0.5005829221142348

407,0.5444991869227478

409,0.5317247294617747

410,0.4474866122229705

412,0.4976368863875581

413,0.5527830970062957

415,0.555986128861244

416,0.5625562013892041

418,0.6162464532567706

419,0.5082160334933873

421,0.5590444137966948

422,0.5514273210218221

424,0.5913529033630818

425,0.4050769348977445

427,0.45369011112462304

428,0.620501689891592

430,0.4365000485200878

431,0.5126519412389092

433,0.46949774020734286

434,0.5848118413655095

436,0.47559937645089273

437,0.5416546912448101

439,0.5025041967106569

440,0.49806997378275214

442,0.5404985328181043

443,0.5559508485091827

445,0.49482313264426914

446,0.5661527732958566

448,0.44353062333535737

449,0.49901374007331467

451,0.5484601852492739

452,0.4636763473470264

454,0.4289205088527706

455,0.4782458241516121

457,0.49234027632187394

458,0.5595811151741729

460,0.4882400364888596

461,0.5146799877275998

463,0.4967500636597467

464,0.5920792274313044

466,0.4921445197119569

467,0.5121017924681786

469,0.49163624600267325

470,0.4561249844024372

472,0.4369927165941931

473,0.5182389780154762

475,0.47808239403705066

476,0.5174039189383659

478,0.5686765695839029

479,0.5404961992029274

481,0.5540014978967169

482,0.4580240384758726

484,0.5283541455232742

485,0.5486717657136768

487,0.5751902690340408

488,0.4731712032812724

490,0.5375735131541743

491,0.45944245842873316

493,0.48203266220945445

494,0.5184897935469953

496,0.5020842931263314

497,0.5336635699406929

499,0.4660158146884322

500,0.4213296521042812

502,0.5042342001904511

503,0.5448876312670056

505,0.49787993443843737

506,0.42146716655357574

508,0.528530710195892

509,0.4445960064737946

511,0.542625875351624

512,0.5306055989312604

514,0.506908305457517

515,0.4594632557523747

517,0.4805398658176598

518,0.5454520803060934

520,0.5206365525686791

521,0.44663496224696475

523,0.6218647002674171

524,0.6942592111433191

526,0.4818045239541114

527,0.5381043116748488

529,0.49224888380716525

530,0.5798792922381167

532,0.508486117401794

533,0.47852237069549053

535,0.43529288721434867

536,0.43619266356147357

538,0.5020629645090899

539,0.5430555655701885

541,0.500335029793854

542,0.47513162082520477

544,0.4248991137917737

545,0.47036773144521354

547,0.4431403561229426

548,0.5230242442164977

550,0.4354265376926098

551,0.5342481303157299

553,0.4905544604565762

554,0.4967155419383076

556,0.4450501457285

557,0.45951192653587014

559,0.4833551144924709

560,0.514384278687875

562,0.5678715020448665

563,0.4399258645687748

565,0.4666812764255755

566,0.44545077050716814

568,0.5848758021233996

569,0.5091423197101375

571,0.5146525917258366

572,0.5470017620438867

574,0.5928808877660463

575,0.6470917462850577

577,0.5304137903596884

578,0.5194837677768932

580,0.5390498532492897

581,0.6288068330300144

583,0.4652250526269682

584,0.49678161417977196

586,0.565311528529681

587,0.5355121918509852

589,0.5539873016621073

590,0.5264435756872192

592,0.6261629824669566

593,0.5589832904085771

595,0.5740607286442089

596,0.5002862533196997

598,0.4644309578058752

599,0.41807352221387484

601,0.46061653585550105

602,0.5215856777332345

604,0.5669271905848435

605,0.5912782734739064

607,0.43558220630692535

608,0.6360037283016692

610,0.5927343346929632

611,0.604772846283895

613,0.4922897760687374

614,0.6417690962630925

616,0.5252516811578472

617,0.46892826097526435

619,0.4420146691541616

620,0.5825957571167014

622,0.474609382673911

623,0.45030894327476945

625,0.5225555132468672

626,0.5076066100562752

628,0.4266738541043229

629,0.4810293349262246

631,0.460168794689245

632,0.5298727931218933

634,0.5006418402311051

635,0.49567679523778585

637,0.47631099599533594

638,0.4429987400924015

640,0.6200608097951256

641,0.5854586186361935

643,0.5856698747494749

644,0.5317804517328132

646,0.5697136371032891

647,0.6930165840120182

649,0.5695406810261108

650,0.5484161258318379

652,0.5514527255486594

653,0.6233292731226461

655,0.5114948942302966

656,0.5854696422259755

658,0.5816789777166346

659,0.41368710411336007

661,0.43387397313135023

662,0.5637812738891677

664,0.4249095831046847

665,0.48813454890948993

667,0.49341332564198587

668,0.4504728553560492

670,0.4400392781573014

671,0.47577613748186875


